An elementary introduction to information geometry

In this survey, we describe the fundamental differential-geometric structures of information manifolds, state the fundamental theorem of information geometry, and illustrate some use cases of these information manifolds in information sciences. The exposition is self-contained by concisely introducing the necessary concepts of differential geometry, but proofs are omitted for brevity.

==> SuggestedReviewers.txt <==

Sueli Costa
sueli@ime.unicamp.br
Institute of Mathematics, University of Campinas, 13083-970, Campinas, SP, Brazil

Soeren Hauberg
sohau@dtu.dk
http://www2.compute.dtu.dk/~sohau/


Pratik Chaudhari
pratikac@seas.upenn.edu
University of Pennsylvania

Stephane Marchand-Maillet 
stephane.marchand-maillet@unige.ch
University of Geneva

Dhagash Mehta
dhagashbmehta@gmail.com
The Vanguard Group

Geert Verdoolaege 
geert.verdoolaege@ugent.be

-----
Dear Soeren,

How are you?

I just checked your home page and saw your great recent papers. Hope we meet soon once we the pandemic is under control.

Well, I submitted the revised survey to MDPI entropy (see attached file). Thus you may receive an invitation to review it. 

It is good memories of GIMLI!

We are organizing a workshop at NeurIPS on information geometry and deep learning:

https://sites.google.com/view/dl-info-neurips20

Keep well,

Best regards, Frank

==> toaddsurvey.txt <==
 
 

% coordinate line, coordinate basis
% parallelogram construction of vector additions
% index raising and lowering
% fig for reading contravariant/covariant vectors (covariant vectors as tensors live in cotangent spaces)
% Ricci tensor and total curvature
% span of vectors
% information projections
% Parallel displacement along a closed contour of a vector v adds an increment $R_{jkl}^i \dx^k \deltax^l$  %Cartan generalized spaces


The sectional curvature defined by two linearly independent vector fields:

$$
\kappa(\span(V_1,V_2),p) \eqdef -\frac{R(V_1,V_2,V_1,V_2)}{g(V_1,V_1)g(V_2,V_2)-g^2(V_1,V_2)}
$$
or
$$
\kappa(\span(V_1,V_2),p) \eqdef  \frac{g(R(V_1,V_2)V_2,V_1)}{g(V_1,V_1)g(V_2,V_2)-g^2(V_1,V_2)}
$$
 

Curved EF: sequential, contingency tables, table with conditional independence

 

 
 

Hessian metrics = affine K\"ahler metrics (Cheng and Yau).
tangent bundle of a Hessian manifold is a Kahlerian manifold
$$
\nabla^*=2 \leftsup{\LC}\nabla-\nabla
$$
Codazzi equation
$$
(\nabla_X g)(Y,Z)=(\nabla_Y g)(X,Z)
$$
Dual connection in affine differential geometry: affine immersion and conormal map
g=D dF
 
alpha-topology


Information geometry: Hessian geometry, Affine differential geometry, Senian geometry, etc.
Conclusion IG = A statistical geometric modeling problem AND a dual structure which can be applied to other fields

 




relative f-entropies

lc christo from hessian bregmam=euclidean




